Distribution-based Label Space Transformation for Multi-label Learning

Multi-label learning problems have manifested themselves in various machine learning applications. The key to successful multi-label learning algorithms lies in the exploration of inter-label correlations, which usually incur great computational cost. Another notable factor in multi-label learning is that the label vectors are usually extremely sparse, especially when the candidate label vocabulary is very large and only a few instances are assigned to each category. Recently, a label space transformation (LST) framework has been proposed targeting these challenges. However, current methods based on LST usually suffer from information loss in the label space dimension reduction process and fail to address the sparsity problem effectively. In this paper, we propose a distribution-based label space transformation (DLST) model. By defining the distribution based on the similarity of label vectors, a more comprehensive label structure can be captured. Then, by minimizing KL-divergence of two distributions, the information of the original label space can be approximately preserved in the latent space. Consequently, multi-label classifier trained using the dense latent codes yields better performance. The leverage of distribution enables DLST to fill out additional information about the label correlations. This endows DLST the capability to handle label set sparsity and training data sparsity in multi-label learning problems. With the optimal latent code, a kernel logistic regression function is learned for the mapping from feature space to the latent space. Then ML-KNN is employed to recover the original label vector from the transformed latent code. Extensive experiments on several benchmark datasets demonstrate that DLST not only achieves high classification performance but also is computationally more efficient.

==> car.txt <==
4
7
12
14
20
26
47
60
71
74
82
83
91
103
131
134
135
137
142
152
153
156
159
161
169
172
180
188
197
210
220
221
233
240
245
251
252
254
262
263
271
284
288
289
293
296
300
301
302
303
311
313
317
318
320
329
334
338
341
343
351
355
358
361
367
373
387
390
396
402
404
406
415
420
425
431
440
453
461
463
465
469
471
474
477
488
494
505
507
509
515
522
529
541
543
545
548
554
579
580
585
586
590
593
602
605
607
620
624
628
634
646
648
649
653
663
669
672
679
687
688
693
700
715
719
721
724
727
736
743
747
754
757
776
778
787
788
800
801
809
818
823
829
844
855
860
871
881
883
888
894
906
911
932
935
937
945
961
972
977
984
985
987
1003
1005
1022
1034
1052
1057
1058
1060
1063
1069
1071
1080
1085
1090
1093
1111
1112
1119
1124
1125
1134
1135
1148
1155
1198
1222
1237
1252
1258
1267
1268
1280
1281
1283
1290
1291
1292
1294
1308
1318
1321
1328
1330
1331
1334
1335
1352
1356
1358
1360
1364
1369
1371
1376
1379
1382
1384
1385
1386
1394
1403
1409
1414
1422
1428
1432
1435
1445
1455
1466
1472
1476
1488
1491
1492
1494
1511
1525
1532
1535
1550
1552
1559
1560
1561
1569
1572
1576
1604
1605
1613
1616
1618
1619
1622
1623
1626
1640
1652
1654
1658
1662
1676
1693
1699
1700
1701
1746
1770
1776
1780
1801
1804
1820
1821
1838
1845
1846
1851
1857
1862
1863
1873
1877
1881
1883
1891
1899
1902
1908
1913
1919
1923
1924
1931
1935
1937
1942
1944
1950
1951
1954
1956
1962
1965
1980
1991
2019
2023
2040
2041
2045
2056
2057
2116
2118
2125
2134
2135
2141
2143
2149
2153
2154
2170
2174
2177
2178
2180
2182
2185
2197
2210
2223
2228
2232
2241
2242
2244
2245
2247
2248
2271
2281
2291
2294
2307
2311
2319
2331
2340
2343
2346
2349
2355
2358
2370
2373
2374
2383
2393
2402
2406
2411
2416
2418
2420
2424
2436
2439
2446
2454
2478
2484
2490
2493
2497
2504
2517
2522
2526
2531
2532
2533
2534
2543
2544
2548
2556
2559
2562
2563
2566
2577
2583
2584
2595
2602
2606
2607
2610
2622
2625
2643
2646
2647
2650
2666
2667
2681
2682
2691
2693
2701
2703
2704
2729
2730
2733
2734
2740
2746
2750
2752
2758
2759
2772
2776
2779
2783
2789
2790
2793
2804
2808
2812
2814
2829
2833
2840
2854
2871
2884
2900
2917
2920
2927
2937
2955
2961
2993
2994
3006
3007
3009
3013
3027
3032
3033
3046
3051
3052
3053
3054
3055
3057
3070
3083
3092
3094
3101
3103
3109
3117
3128
3143
3165
3168
3176
3179
3195
3214
3217
3220
3228
3231
3234
3240
3243
3256
3257
3261
3265
3271
3276
3285
3289
3302
3306
3313
3321
3328
3331
3334
3344
3348
3353
3355
3357
3359
3363
3364
3375
3379
3385
3387
3390
3397
3405
3406
3414
3420
3434
3456
3460
3461
3476
3481
3483
3484
3486
3501
3503
3512
3515
3517
3523
3527
3545
3551
3552
3553
3555
3559
3569
3570
3578
3587
3596
3606
3607
3608
3630
3631
3634
3636
3655
3661
3666
3677
3683
3692
3701
3703
3711
3713
3718
3719
3721
3733
3746
3769
3790
3798
3806
3809
3810
3815
3820
3824
3833
3835
3878
3885
3891
3893
3904
3916
3917
3936
3940
3954
3962
3967
3971
3973
3974
3987
3997
3998
4001
4011
4019
4026
4030
4043
4050
4071
4073
4080
4087
4088
4089
4091
4097
4104
4107
4108
4115
4136
4145
4147
4154
4172
4183
4186
4187
4188
4203
4216
4217
4228
4231
4240
4242
4244
4245
4249
4254
4284
4290
4295
4303
4304
4305
4313
4320
4329
4335
4337
4346
4365
4367
4378
4384
4386
4387
4426
4429
4439
4442
4453
4456
4458
4478
4481
4488
4492
4494
4519
4521
4526
4539
4543
4544
4545
4554
4560
4563
4576
4578
4580
4581
4586
4591
4596
4602
4604
4615
4618
4650
4660
4667
4684
4687
4688
4691
4697
4705
4719
4727
4731
4734
4745
4747
4748
4750
4755
4762
4763
4764
4779
4780
4786
4793
4800
4804
4805
4806
4808
4810
4821
4823
4828
4830
4844
4850
4860
4863
4870
4873
4890
4891
4903
4927
4933
4940
4946
4959
4961
4962
4965
4973
4981
4983
4989
4996
5003
5005
5020
5021
5028
5030
5035
5041
5047
5065
5067
5068
5071
5072
5074
5083
5090
5091
5099
5102
5105
5110
5125
5126
5142
5156
5157
5158
5159
5163
5166
5169
5192
5199
5204
5209
5259
5262
5273
5275
5287
5296
5305
5316
5318
5331
5333
5350
5357
5372
5373
5381
5387
5401
5423
5432
5437
5443
5447
5457
5468
5475
5481
5483
5484
5486
5489
5493
5499
5501
5509
5520
5523
5536
5546
5547
5549
5558
5566
5577
5584
5585
5588
5592
5593
5609
5627
5638
5640
5645
5649
5663
5666
5669
5678
5679
5694
5706
5708
5717
5738
5739
5746
5747
5749
5756
5760
5763
5770
5775
5782
5791
5793
5806
5809
5815
5830
5831
5835
5839
5842
5861
5862
5868
5869
5870
5897
5899
5904
5918
5924
5929
5932
5953
5956
5959
5974
5979
5987
5988
5998
6006
6009
6011
6016
6017
6018
6019
6024
6034
6035
6038
6043
6047
6058
6062
6079
6082
6089
6094
6097
6103
6104
6109
6113
6120
6121
6124
6128
6133
6137
6151
6155
6196
6201
6203
6206
6210
6213
6218
6223
6224
6225
6228
6235
6242
6246
6250
6256
6261
6277
6283
6290
6301
6320
6324
6325
6326
6327
6329
6330
6331
6333
6334
6340
6346
6358
6362
6369
6375
6376
6383
6386
6396
6397
6405
6415
6417
6420
6421
6423
6435
6438
6441
6454
6458
6459
6469
6481
6484
6493
6497
6502
6510
6524
6525
6527
6567
6581
6588
6590
6593
6625
6632
6634
6653
6654
6660
6668
6685
6693
6706
6717
6719
6724
6733
6734
6736
6741
6748
6749
6754
6757
6766
6783
6785
6790
6793
6817
6821
6822
6853
6854
6858
6868
6882
6884
6890
6893
6900
6907
6918
6925
6931
6955
6970
6974
6988
6996
7001
7003
7004
7014
7015
7034
7040
7058
7061
7068
7074
7082
7085
7090
7112
7118
7126
7133
7143
7153
7159
7164
7167
7173
7176
7179
7205
7208
7242
7246
7247
7261
7267
7270
7273
7278
7279
7281
7282
7283
7284
7285
7288
7294
7304
7305
7337
7339
7346
7347
7358
7362
7363
7368
7374
7376
7383
7386
7396
7399
7405
7414
7422
7423
7424
7427
7429
7446
7447
7452
7459
7468
7475
7478
7479
7490
7496
7497
7501
7507
7510
7518
7522
7525
7527
7556
7562
7566
7580
7589
7591
7592
7601
7613
7614
7617
7622
7634
7647
7650
7653
7663
7665
7667
7676
7690
7691
7693
7699
7701
7709
7714
7721
7731
7734
7736
7745
7757
7761
7779
7790
7797
7800
7806
7807
7815
7818
7819
7821
7835
7839
7843
7844
7855
7856
7861
7866
7882
7883
7898
7905
7906
7921
7927
7931
7932
7948
7950
7960
7961
7963
7964
7967
7969
7970
7971
7992
8001
8006
8019
8020
8026
8030
8031
8035
8037
8044
8047
8052
8057
8060
8079
8087
8088
8093
8098
8104
8105
8108
8114
8120
8126
8129
8133
8135
8136
8143
8152
8158
8160
8161
8169
8174
8188
8197
8212
8215
8225
8231
8232
8246
8259
8264
8268
8270
8271
8276
8279
8283
8289
8290
8294
8296
8315
8324
8329
8336
8353
8357
8359
8360
8363
8375
8376
8378
8383
8388
8391
8397
8408
8414
8421
8429
8432
8444
8447
8449
8451
8461
8464
8466
8478
8479
8481
8482
8483
8484
8488
8502
8503
8504
8517
8524
8548
8549
8550
8560
8562
8572
8579
8581
8586
8593
8601
8609
8622
8632
8633
8657
8658
8663
8665
8668
8676
8680
8682
8684
8693
8694
8706
8708
8711
8715
8716
8724
8727
8734
8739
8747
8750
8761
8768
8777
8784
8785
8788
8793
8794
8797
8800
8801
8824
8826
8828
8829
8838
8843
8848
8859
8891
8892
8895
8896
8903
8906
8909
8910
8911
8915
8916
8923
8929
8939
8958
8960
8966
8968
8969
8978
8996
9000
9006
9008
9015
9023
9029
9033
9045
9052
9053
9058
9060
9064
9071
9073
9077
9078
9081
9092
9096
9106
9111
9116
9119
9121
9122
9125
9134
9140
9149
9156
9163
9174
9178
9179
9182
9186
9201
9205
9206
9210
9213
9214
9241
9243
9254
9261
9267
9269
9282
9283
9284
9286
9302
9304
9318
9321
9322
9326
9335
9336
9341
9350
9358
9360
9368
9376
9381
9384
9387
9392
9396
9406
9409
9411
9424
9426
9427
9430
9434
9448
9469
9475
9477
9492
9507
9515
9517
9530
9532
9536
9558
9564
9590
9593
9596
9599
9601
9614
9620
9623
9641
9643
9644
9652
9671
9675
9676
9680
9683
9688
9694
9699
9701
9704
9705
9711
9718
9723
9729
9733
9737
9740
9745
9757
9762
9768
9770
9774
9776
9777
9779
9785
9801
9804
9806
9810
9821
9822
9827
9829
9830
9834
9839
9845
9847
9848
9849
9856
9862
9863
9873
9879
9883
9895
9898
9900
9903
9904
9913
9920
9927
9932
9938
9943
9959
9963


==> cow.txt <==
13
25
107
211
232
273
297
306
345
360
386
408
417
432
462
464
491
504
622
725
728
767
770
786
808
827
834
880
904
986
1073
1100
1103
1120
1130
1143
1182
1299
1312
1442
1468
1471
1508
1589
1614
1641
1697
1713
1716
1741
1764
1799
1806
1917
1974
1987
2005
2021
2088
2092
2115
2126
2152
2173
2237
2299
2300
2313
2314
2323
2326
2369
2387
2494
2505
2576
2623
2634
2669
2676
2695
2749
2763
2770
2789
2794
2818
2868
2903
2940
2978
2990
2991
3030
3068
3105
3201
3215
3288
3354
3394
3410
3411
3439
3633
3640
3750
3840
3841
3887
3982
3994
4022
4023
4081
4141
4181
4200
4233
4332
4368
4375
4399
4441
4445
4474
4500
4537
4571
4585
4608
4635
4686
4741
4772
4775
4826
4901
4980
5017
5036
5063
5080
5114
5124
5141
5326
5335
5339
5404
5418
5514
5547
5617
5653
5711
5728
5797
5841
5843
5876
5981
6021
6060
6073
6085
6095
6111
6148
6170
6173
6177
6202
6291
6316
6378
6404
6414
6562
6573
6579
6589
6591
6612
6708
6711
6761
6770
6841
6881
6935
6973
7008
7044
7045
7069
7072
7075
7118
7153
7158
7215
7380
7389
7452
7516
7528
7554
7599
7602
7772
7786
7851
7939
7979
8000
8005
8078
8081
8090
8111
8189
8202
8208
8299
8304
8342
8345
8358
8418
8475
8527
8605
8607
8615
8636
8706
8722
8758
8763
8853
8863
8927
8973
9082
9113
9133
9170
9189
9223
9245
9264
9301
9308
9375
9400
9429
9450
9463
9512
9545
9586
9650
9710
9717
9760
9768
9771
9865
9897
9908
9909
9912


==> data-Mediamill-AP.txt <==
# data-Mediamill-AP
# Training ratio       CPLST      FAIE         MC        MIML       SLRM       DLST
0.01                   0.408      0.420      0.418       0.421      0.442      0.474
0.02                   0.412      0.421      0.419       0.423      0.453      0.478
0.03                   0.413      0.422      0.421       0.424      0.458      0.482
0.04                   0.414      0.423      0.432       0.429      0.457      0.485
0.05                   0.416      0.424      0.438       0.430      0.462      0.488
0.06                   0.420      0.425      0.443       0.431      0.465      0.492
0.07                   0.422      0.426      0.445       0.432      0.466      0.493
0.08                   0.424      0.428      0.448       0.434      0.468      0.495
0.09                   0.423      0.427      0.452       0.436      0.469      0.497
0.10                   0.426      0.426      0.451       0.447      0.470      0.498


==> data-Mediamill-F1.txt <==
# data-Mediamill-F1
# Missing ratio        CPLST      FAIE         MC        MIML       SLRM       DLST
0.01                      0.070      0.116      0.104       0.108      0.124      0.143
0.02                      0.072      0.118      0.108       0.109      0.126      0.146
0.03                      0.074      0.120      0.110       0.112      0.128      0.150
0.04                      0.076      0.121      0.115       0.116      0.130      0.152
0.05                      0.077      0.122      0.116       0.118      0.135      0.154
0.06                      0.085      0.125      0.117       0.120      0.137      0.159
0.07                      0.093      0.127      0.118       0.124      0.138      0.162
0.08                      0.096      0.128      0.121       0.126      0.139      0.166
0.09                      0.097      0.129      0.124       0.128      0.140      0.170
0.10                     0.098      0.130      0.127        0.130       0.141     0.173


==> data-NUSWIDE-PR.txt <==
airport 	  0.9604   0.826
animal		  0.6576   0.7822
beach	      0.8198   0.3930
bear	      0.0046   0.5000
birds	      0.8968   0.6096
boats	      0.9248   0.3139
book	      0.0014   0.5000
bridge	    0.9318   0.3652
buildings	  0.6200   0.8056
cars	      0.9424   0.3333
castle	    0.0022   0.5000
cat	        0.9148   0.6250
cityscape	  0.9438   0.3984
clouds	    0.4612   0.5368
computer	  0.9674   0
coral	      0.0064   0.5000
cow	        0.0042   0.5000
dancing	    0.0026   0.5000
dog	        0.9452   0.3714
earthquake	0        0.5000
elk	        0.0022   0.5000
fire	      0.9486   0.3667
fish	      0.0068   0.5000
flags	      0.0016   0.5000
flowers	    0.8084   0.4677
food	      0.9190   0.3227
fox	        0.0030   0.5000
frost	      0.9502   0.7727
garden	    0.8848   0.3755
glacier	    0.0016   0.5000
grass	      0.5206   0.8314
harbor	    0.0024   0.5000
horses	    0.0074   0.5000
house	      0.8752   0.6408
lake	      0.6816   0.7216
leaf	      0.9330   0.3698
map	        0.0004   0.5000
military	  0.9328   0.3312
moon	      0.0024   0.5000
mountain    0.8382   0.3875
nighttime	  0.8832   0.3694
ocean	      0.6860   0.7802
person	    0.5082   0.8570
plane	      0.9390   0.6552
plants	    0.7670   0.7667
police	    0.9608   0.3417
protest     0.9674   0.8
railroad	  0.0030   0.5000
rainbow	    0.0010   0.5000
reflection	0.7872   0.6192
road	      0.7232   0.8120
rocks	      0.7786   0.7667
running	    0.0020   0.5000
sand	      0.9148   0.6087
sign	      0.9598   0.3500
sky	        0.5176   0.9674
snow	      0.8204   0.6667
soccer	    0.0004   0.5000
sports	    0.0068   0.5000
statue	    0.9696   0.2909
street	    0.9096   0.2857
sun	        0.8762   0.2806
sunset	    0.7286   0.7089
surf	      0.0002   0.5000
swimmers	  0.0024   0.5000
tattoo	    0.0034   0.5000
temple	    0.9446   0.3323
tiger	      0.0016   0.5000
tower	      0.9080   0.6042
town	      0.9162   0.6389
toy	        0.9316   0.3286
train	      0.0020   0.5000
tree	      0.8530   0.1111
valley	    0.8766   0.3462
vehicle	    0.8612   0.2841
water	      0.6450   0.7208
waterfall	  0.0022   0.5000
wedding	    0.9572   0.2
whales	    0.0014   0.5000
window	    0.5890   0.7944
zebra       0.0012   0.5000


==> data-SUN-AP.txt <==
# data-SUN-AP
# Missing ratio          FAIE        MC         SLRM        MRV       LEML       DLST
0                        0.338      0.305      0.338       0.312      0.309      0.358
0.2                      0.324      0.286      0.324       0.308      0.295      0.342
0.4                      0.315      0.273      0.316       0.284      0.280      0.335
0.6                      0.298      0.265      0.309       0.275      0.273      0.328
0.7                      0.275      0.258      0.304       0.269      0.262      0.306
0.8                      0.264      0.249      0.287       0.258      0.248      0.293
0.9                      0.221      0.236      0.244       0.235      0.216      0.272


==> data-SUN-F1.txt <==
# data-SUN-F1
# Missing ratio          FAIE        MC         SLRM        MRV       LEML       DLST
0                        0.263      0.250      0.268       0.272      0.253      0.328
0.2                      0.260      0.242      0.262       0.253      0.246      0.305
0.4                      0.251      0.234      0.253       0.244      0.238      0.296
0.6                      0.246      0.227      0.248       0.235      0.232      0.289
0.7                      0.238      0.224      0.243       0.228      0.227      0.274
0.8                      0.226      0.218      0.236       0.224      0.221      0.261
0.9                      0.215      0.212      0.220       0.218      0.216      0.255


==> data-hist-2.txt <==
Grass 47	  0.99963	0.00049529	5.6667
Road	78	  0.99963	0.00082549	4.2
Motorbike	60	  0.9995	0.00049529	5.6667
Powelt	73	  0.9995	0.0013208	7.375
Dog	29	  0.99938	0.00066039	5
Sport	86	  0.99938	0.00066039	6.5
Tank	90	  0.99938	0.00066039	4.5
Waterscape	100	  0.99938	0.00066039	6.25
Beach	8	    0.99926	0.00049529	5.3333
Charts	21	0.99913	0.00082549	6.2
Allawi	2	  0.99901	0.0026416	5.4375
Racing	75	0.99901	0.00099059	7
Baseball	6	  0.99888	0.00082549	6.8
"Swimming pool"	88	0.99888	0.0014859	12.111
"Bush gf"	15	0.99876	0.00099059	5.5
Newspaper	64	0.99876	0.00082549	5.8
"Bush sf"	16	0.99864	0.0011557	4.5714
Crowd	26	0.99864	0.00099059	9.1667
Bicycle	9	  0.99851	0.00099059	9.1667
Desert	28	0.99851	0.0014859	6
"Corp. Leader"	24	0.99839	0.0018161	5.7273
Car	18	0.99826	0.0014859	2.2222
Indoor	51	0.99826	0.0023114	7
"People walking"	71	0.99826	0.0011557	7.8571
"E. Lahoud"	54	0.99814	0.0018161	5.2727
"Natural disaster"	63	0.99814	0.0021463	3.9231
"Drawing & Cartoon"	31	0.99777	0.003302	6.2
Drawing	30	0.99764	0.0021463	3.0769
"Fire Weapon"	37	0.99727	0.0021463	3.4615
Bird	10	0.99715	0.0041275	5.64
"Horse racing"	49	0.99715	0.0044577	7.4815
Police/security	72	0.99653	0.0021463	5.1538
Horse	48	0.9964	0.0066039	6.75
"Flag USA"	40	0.99616	0.005118	2.4516
Food	41	0.99591	0.0018161	8.3636
Building	13	0.99566	0.0034671	8
House	50	0.99541	0.0046228	7
Golf	43	0.99529	0.0039624	6.625
Football	42	0.99516	0.0039624	5.875
Blair	11	0.99504	0.0075945	6.7391
Sky	81	0.99479	0.003302	6.25
Arafat	5	  0.9943	0.0049529	6.3667
Cartoon	19	0.99417	0.0054482	5.5455
Female	36	0.99392	0.003302	8.25
Table	89	0.99343	0.0092455	6.125
Entertainment	33	0.9933	0.0061086	6.3514
Prisoner 74	0.9933	0.0036322	4.9091
"J. Kerry"	53	0.99293	0.0064388	7.3846
Snow	83	0.99281	0.0056133	6.1765
"H. Nasralish"	62	0.99132	0.012547	5.3553
Stuido	87	0.99132	0.0066039	6.45
Chair	20	0.9907	0.010071	4.4262
Weather	101	0.98996	0.0099059	7.2167
Flag	39	0.98946	0.0080898	6.9184
Map	56	0.98946	0.0085851	5.2885
Basketball	7	0.98822	0.012217	6.6351
Fish	38	0.98822	0.010731	6.7692
Tower	92	0.9881	0.013703	6.5301
Cycling	27	0.98785	0.014529	7.375
"People marching"	70	0.98785	0.0080898	8.5918
River	77	0.98772	0.013373	4.1975
"A. Sharon"	80	0.9876	0.010236	6.6613
Tennis	91	0.98698	0.01618	7
Aircraft	1	0.98648	0.010236	7.2581
Tree	93	0.98636	0.011887	8.0972
"B. Clinton"	22	0.98599	0.012217	6.7973
Animal	4	0.98586	0.017831	5.6204
Graphics	46	0.98413	0.014859	8.0444
Mountain	61	0.97917	0.027571	5.9581
Waterfall	99	0.97904	0.027406	5.4398
Cloud	23	0.97731	0.034836	5.3886
"Government leader"	45	0.97718	0.022618	4.6204
Bus	14	0.97681	0.015189	6.6304
"Night fire"	65	0.97669	0.024435	5.7162
Smoke	82	0.97557	0.028397	7.5291
People	69	0.97433	0.023114	7.25
Anchor	3	0.96143	0.047218	6.6049
Monologue	59	0.96081	0.032689	5.9091
Military	58	0.94978	0.036157	8.1553
Meeting	57	0.94767	0.064223	5.6118
Soccer	84	0.94209	0.065544	6.9471
Candle	17	0.94147	0.056464	7.5497
Face	35	0.93924	0.093446	5.1166
Urban	95	0.93415	0.04243	6.4202
Vegetation	96	0.91468	0.080568	7.4406
"Government building"	44	0.90352	0.085191	5.6841
"Religious leader"	76	0.89782	0.089979	7.345
Male	55	0.89633	0.10038	5.8076
Vehicle	97	0.89633	0.093281	7.4106
Court	25	0.89509	0.11507	5.5681
"Split screen"	85	0.89472	0.11111	6.1144
Screen	79	0.88976	0.10269	6.6447
Truck	94	0.88504	0.10632	6.6925
Boat	12	0.88306	0.11838	6.3417
"Overlayered text"	68	0.86768	0.81426	5.117
Violence	98	0.8311	0.16081	7.0133
"H. Jintao"	52	0.82192	0.1925	5.8765
Explosion	34	0.77964	0.63563	5.1109
Duo-anchor	32	0.76178	0.2767	4.682
Office	66	0.75248	0.38204	5.6906
Outdoor	67	0.73028	0.34076	5.0959


==> data-hist-diff.txt <==
34	5.1109	0.72458	0.77964	0.05506
66	5.6906	0.70449	0.75248	0.047991
32	4.682	0.71453	0.76178	0.047247
67	5.0959	0.68638	0.73028	0.043899
52	5.8765	0.79365	0.82192	0.028274
85	6.1144	0.8719	0.89472	0.022817
35	5.1166	0.92274	0.93924	0.016493
97	7.4106	0.88182	0.89633	0.014509
98	7.0133	0.81684	0.8311	0.014261
3	  6.6049	0.94754	0.96143	0.013889
79	6.6447	0.87612	0.88976	0.013641
68	5.117	  0.85615	0.86768	0.011533
84	6.9471	0.93291	0.94209	0.0091766
25	5.5681	0.88604	0.89509	0.0090526
44	5.6841	0.9003	0.90352	0.0032242
58	8.1553	0.94668	0.94978	0.0031002
82	7.5291	0.97284	0.97557	0.0027282
7	6.6351	0.98562	0.98822	0.0026042
57	5.6118	0.94519	0.94767	0.0024802
45	4.6204	0.97495	0.97718	0.0022321
89	6.125	  0.99132	0.99343	0.0021081
61	5.9581	0.97718	0.97917	0.0019841
80	6.6613	0.98624	0.9876	0.0013641
55	5.8076	0.89534	0.89633	0.00099206
4	  5.6204	0.985	0.98586	  0.00086806
10	5.64	  0.99628	0.99715	0.00086806
20	4.4262	0.98983	0.9907	0.00086806
46	8.0444	0.98338	0.98413	0.00074405
22	6.7973	0.98537	0.98599	0.00062004
99	5.4398	0.97842	0.97904	0.00062004
69	7.25	  0.97383	0.97433	0.00049603
91	7	      0.98648	0.98698	0.00049603
54	5.2727	0.99777	0.99814	0.00037202
92	6.5301	0.98785	0.9881	0.00024802
88	12.111	0.99876	0.99888	0.00012401
5	  6.3667	0.99417	0.9943	0.00012401
19	5.5455	0.99405	0.99417	0.00012401
62	5.3553	0.9912	0.99132	0.00012401
1	  7.2581	0.98648	0.98648	0
2	  5.4375	0.99901	0.99901	0
6	  6.8	    0.99888	0.99888	0
8	  5.3333	0.99926	0.99926	0
11	6.7391	0.99504	0.99504	0
13	8	      0.99566	0.99566	0
14	6.6304	0.97681	0.97681	0
15	5.5	    0.99876	0.99876	0
16	4.5714	0.99864	0.99864	0
18	2.2222	0.99826	0.99826	0
21	6.2	    0.99913	0.99913	0
24	5.7273	0.99839	0.99839	0
28	6	0.99851	0.99851	0
29	5	0.99938	0.99938	0
30	3.0769	0.99764	0.99764	0
31	6.2	0.99777	0.99777	0
33	6.3514	0.9933	0.9933	0
37	3.4615	0.99727	0.99727	0
38	6.7692	0.98822	0.98822	0
39	6.9184	0.98946	0.98946	0
40	2.4516	0.99616	0.99616	0
41	8.3636	0.99591	0.99591	0
42	5.875	0.99516	0.99516	0
43	6.625	0.99529	0.99529	0
47	5.6667	0.99963	0.99963	0
48	6.75	0.9964	0.9964	0
49	7.4815	0.99715	0.99715	0
50	7	0.99541	0.99541	0
51	7	0.99826	0.99826	0
53	7.3846	0.99293	0.99293	0
60	5.6667	0.9995	0.9995	0
63	3.9231	0.99814	0.99814	0
64	5.8	0.99876	0.99876	0
70	8.5918	0.98785	0.98785	0
71	7.8571	0.99826	0.99826	0
72	5.1538	0.99653	0.99653	0
73	7.375	0.9995	0.9995	0
74	4.9091	0.9933	0.9933	0
75	7	0.99901	0.99901	0
77	4.1975	0.98772	0.98772	0
78	4.2	0.99963	0.99963	0
81	6.25	0.99479	0.99479	0
86	6.5	0.99938	0.99938	0
87	6.45	0.99132	0.99132	0
90	4.5	0.99938	0.99938	0
93	8.0972	0.98636	0.98636	0
100	6.25	0.99938	0.99938	0
101	7.2167	0.98996	0.98996	0
9	9.1667	0.99864	0.99851	0
26	9.1667	0.99876	0.99864	0
56	5.2885	0.98958	0.98946	0
36	8.25	0.99417	0.99392	0
17	7.5497	0.94172	0.94147	0
65	5.7162	0.97693	0.97669	0
23	5.3886	0.97768	0.97731	0
76	7.345	0.89819	0.89782	0
27	7.375	0.98822	0.98785	0
59	5.9091	0.96119	0.96081	0
83	6.1765	0.99318	0.99281	0
95	6.4202	0.93465	0.93415	0
96	7.4406	0.91518	0.91468	0
94	6.6925	0.88616	0.88504	0
12	6.3417	0.8879	0.88306	0


==> data-hist-label.txt <==
Car 18	2.2222	0.99826	0.99826	0
"Flag USA" 40	2.4516	0.99616	0.99616	0
Drawing 30	3.0769	0.99764	0.99764	0
"Fire Weapon" 37	3.4615	0.99727	0.99727	0
"Natural disaster" 63	3.9231	0.99814	0.99814	0
River 77	4.1975	0.98772	0.98772	0
Road 78	4.2	0.99963	0.99963	0
Chair 20	4.4262	0.98983	0.9907	0.00086806
Tank 90	4.5	0.99938	0.99938	0
"Bush sf" 16	4.5714	0.99864	0.99864	0
"Government leader" 45	4.6204	0.97495	0.97718	0.0022321
Duo-anchor 32	4.682	0.71453	0.76178	0.047247
Prisoner 74	4.9091	0.9933	0.9933	0
Dog 29	5	0.99938	0.99938	0
Outdoor 67	5.0959	0.68638	0.73028	0.043899
Explosion 34	5.1109	0.72458	0.77964	0.05506
Face 35	5.1166	0.92274	0.93924	0.016493
"Overlayered text" 68	5.117	0.85615	0.86768	0.011533
Police/security 72	5.1538	0.99653	0.99653	0
"E. Lahoud" 54	5.2727	0.99777	0.99814	0.00037202
Map 56	5.2885	0.98946	0.98958	0.00012401
Beach 8	5.3333	0.99926	0.99926	0
"H. Nasralish" 62	5.3553	0.9912	0.99132	0.00012401
Cloud 23	5.3886	0.97731	0.97768	0.00037202
Allawi 2	5.4375	0.99901	0.99901	0
Waterfall 99	5.4398	0.97842	0.97904	0.00062004
"Bush gf" 15	5.5	0.99876	0.99876	0
Cartoon 19	5.5455	0.99405	0.99417	0.00012401
Court 25	5.5681	0.88604	0.89509	0.0090526
Meeting 57	5.6118	0.94519	0.94767	0.0024802
Animal 4	5.6204	0.985	0.98586	0.00086806
Bird 10	5.64	0.99628	0.99715	0.00086806
Grass 47	5.6667	0.99963	0.99963	0
Motorbike 60	5.6667	0.9995	0.9995	0
"Government building" 44	5.6841	0.9003	0.90352	0.0032242
Office 66	5.6906	0.70449	0.75248	0.047991
"Night fire" 65	5.7162	0.97669	0.97693	0.00024802
"Corp. Leader" 24	5.7273	0.99839	0.99839	0
Newspaper 64	5.8	0.99876	0.99876	0
Male 55	5.8076	0.89534	0.89633	0.00099206
Football 42	5.875	0.99516	0.99516	0
"H. Jintao" 52	5.8765	0.79365	0.82192	0.028274
Monologue 59	5.9091	0.96081	0.96119	0.00037202
Mountain 61	5.9581	0.97718	0.97917	0.0019841
Desert 28	6	0.99851	0.99851	0
"Split screen" 85	6.1144	0.8719	0.89472	0.022817
Table 89	6.125	0.99132	0.99343	0.0021081
Snow 83	6.1765	0.99281	0.99318	0.00037202
Charts 21	6.2	0.99913	0.99913	0
"Drawing & Cartoon" 31	6.2	0.99777	0.99777	0
Sky 81	6.25	0.99479	0.99479	0
Waterscape 100	6.25	0.99938	0.99938	0
Boat 12	6.3417	0.88306	0.8879	0.0048363
Entertainment 33	6.3514	0.9933	0.9933	0
Arafat 5	6.3667	0.99417	0.9943	0.00012401
Urban 95	6.4202	0.93415	0.93465	0.00049603
Stuido 87	6.45	0.99132	0.99132	0
Sport 86	6.5	0.99938	0.99938	0
Tower 92	6.5301	0.98785	0.9881	0.00024802
Anchor 3	6.6049	0.94754	0.96143	0.013889
Golf 43	6.625	0.99529	0.99529	0
Bus 14	6.6304	0.97681	0.97681	0
Basketball 7	6.6351	0.98562	0.98822	0.0026042
Screen 79	6.6447	0.87612	0.88976	0.013641
"A. Sharon" 80	6.6613	0.98624	0.9876	0.0013641
Truck 94	6.6925	0.88504	0.88616	0.0011161
Blair 11	6.7391	0.99504	0.99504	0
Horse 48	6.75	0.9964	0.9964	0
Fish 38	6.7692	0.98822	0.98822	0
"B. Clinton" 22	6.7973	0.98537	0.98599	0.00062004
Baseball 6	6.8	0.99888	0.99888	0
Flag 39	6.9184	0.98946	0.98946	0
Soccer 84	6.9471	0.93291	0.94209	0.0091766
House 50	7	0.99541	0.99541	0
Indoor 51	7	0.99826	0.99826	0
Racing 75	7	0.99901	0.99901	0
Tennis 91	7	0.98648	0.98698	0.00049603
Violence 98	7.0133	0.81684	0.8311	0.014261
Weather 101	7.2167	0.98996	0.98996	0
People 69	7.25	0.97383	0.97433	0.00049603
Aircraft 1	7.2581	0.98648	0.98648	0
"Religious leader" 76	7.345	0.89782	0.89819	0.00037202
Cycling 27	7.375	0.98785	0.98822	0.00037202
Powelt 73	7.375	0.9995	0.9995	0
"J. Kerry" 53	7.3846	0.99293	0.99293	0
Vehicle 97	7.4106	0.88182	0.89633	0.014509
Vegetation 96	7.4406	0.91468	0.91518	0.00049603
"Horse racing" 49	7.4815	0.99715	0.99715	0
Smoke 82	7.5291	0.97284	0.97557	0.0027282
Candle 17	7.5497	0.94147	0.94172	0.00024802
"People walking" 71	7.8571	0.99826	0.99826	0
Building 13	8	0.99566	0.99566	0
Graphics 46	8.0444	0.98338	0.98413	0.00074405
Tree 93	8.0972	0.98636	0.98636	0
Military 58	8.1553	0.94668	0.94978	0.0031002
Female 36	8.25	0.99392	0.99417	0.00024802
Food 41	8.3636	0.99591	0.99591	0
"People marching" 70	8.5918	0.98785	0.98785	0
Bicycle 9	9.1667	0.99851	0.99864	0.00012401
Crowd 26	9.1667	0.99864	0.99876	0.00012401
"Swimming pool" 88	12.111	0.99876	0.99888	0.00012401


==> data-hist.txt <==
Grass 47	  0.99963	0.00049529	5.6667
Road	78	  0.99963	0.00082549	4.2
Motorbike	60	  0.9995	0.00049529	5.6667
Powelt	73	  0.9995	0.0013208	7.375
Dog	29	  0.99938	0.00066039	5
Sport	86	  0.99938	0.00066039	6.5
Tank	90	  0.99938	0.00066039	4.5
Waterscape	100	  0.99938	0.00066039	6.25
Beach	8	    0.99926	0.00049529	5.3333
Charts	21	0.99913	0.00082549	6.2
Allawi	2	  0.99901	0.0026416	5.4375
Racing	75	0.99901	0.00099059	7
Baseball	6	  0.99888	0.00082549	6.8
"Swimming pool"	88	0.99888	0.0014859	12.111
"Bush gf"	15	0.99876	0.00099059	5.5
Newspaper	64	0.99876	0.00082549	5.8
"Bush sf"	16	0.99864	0.0011557	4.5714
Crowd	26	0.99864	0.00099059	9.1667
Bicycle	9	  0.99851	0.00099059	9.1667
Desert	28	0.99851	0.0014859	6
"Corp. Leader"	24	0.99839	0.0018161	5.7273
Car	18	0.99826	0.0014859	2.2222
Indoor	51	0.99826	0.0023114	7
"People walking"	71	0.99826	0.0011557	7.8571
"E. Lahoud"	54	0.99814	0.0018161	5.2727
"Natural disaster"	63	0.99814	0.0021463	3.9231
"Drawing & Cartoon"	31	0.99777	0.003302	6.2
Drawing	30	0.99764	0.0021463	3.0769
"Fire Weapon"	37	0.99727	0.0021463	3.4615
Bird	10	0.99715	0.0041275	5.64
"Horse racing"	49	0.99715	0.0044577	7.4815
Police/security	72	0.99653	0.0021463	5.1538
Horse	48	0.9964	0.0066039	6.75
"Flag USA"	40	0.99616	0.005118	2.4516
Food	41	0.99591	0.0018161	8.3636
Building	13	0.99566	0.0034671	8
House	50	0.99541	0.0046228	7
Golf	43	0.99529	0.0039624	6.625
Football	42	0.99516	0.0039624	5.875
Blair	11	0.99504	0.0075945	6.7391
Sky	81	0.99479	0.003302	6.25
Arafat	5	  0.9943	0.0049529	6.3667
Cartoon	19	0.99417	0.0054482	5.5455
Female	36	0.99392	0.003302	8.25
Table	89	0.99343	0.0092455	6.125
Entertainment	33	0.9933	0.0061086	6.3514
Prisoner 74	0.9933	0.0036322	4.9091
"J. Kerry"	53	0.99293	0.0064388	7.3846
Snow	83	0.99281	0.0056133	6.1765
"H. Nasralish"	62	0.99132	0.012547	5.3553
Stuido	87	0.99132	0.0066039	6.45
Chair	20	0.9907	0.010071	4.4262
Weather	101	0.98996	0.0099059	7.2167
Flag	39	0.98946	0.0080898	6.9184
Map	56	0.98946	0.0085851	5.2885
Basketball	7	0.98822	0.012217	6.6351
Fish	38	0.98822	0.010731	6.7692
Tower	92	0.9881	0.013703	6.5301
Cycling	27	0.98785	0.014529	7.375
"People marching"	70	0.98785	0.0080898	8.5918
River	77	0.98772	0.013373	4.1975
"A. Sharon"	80	0.9876	0.010236	6.6613
Tennis	91	0.98698	0.01618	7
Aircraft	1	0.98648	0.010236	7.2581
Tree	93	0.98636	0.011887	8.0972
"B. Clinton"	22	0.98599	0.012217	6.7973
Animal	4	0.98586	0.017831	5.6204
Graphics	46	0.98413	0.014859	8.0444
Mountain	61	0.97917	0.027571	5.9581
Waterfall	99	0.97904	0.027406	5.4398
Cloud	23	0.97731	0.034836	5.3886
"Government leader"	45	0.97718	0.022618	4.6204
Bus	14	0.97681	0.015189	6.6304
"Night fire"	65	0.97669	0.024435	5.7162
Smoke	82	0.97557	0.028397	7.5291
People	69	0.97433	0.023114	7.25
Anchor	3	0.96143	0.047218	6.6049
Monologue	59	0.96081	0.032689	5.9091
Military	58	0.94978	0.036157	8.1553
Meeting	57	0.94767	0.064223	5.6118
Soccer	84	0.94209	0.065544	6.9471
Candle	17	0.94147	0.056464	7.5497
Face	35	0.93924	0.093446	5.1166
Urban	95	0.93415	0.04243	6.4202
Vegetation	96	0.91468	0.080568	7.4406
"Government building"	44	0.90352	0.085191	5.6841
"Religious leader"	76	0.89782	0.089979	7.345
Male	55	0.89633	0.10038	5.8076
Vehicle	97	0.89633	0.093281	7.4106
Court	25	0.89509	0.11507	5.5681
"Split screen"	85	0.89472	0.11111	6.1144
Screen	79	0.88976	0.10269	6.6447
Truck	94	0.88504	0.10632	6.6925
Boat	12	0.88306	0.11838	6.3417
"Overlayered text"	68	0.86768	0.81426	5.117
Violence	98	0.8311	0.16081	7.0133
"H. Jintao"	52	0.82192	0.1925	5.8765
Explosion	34	0.77964	0.63563	5.1109
Duo-anchor	32	0.76178	0.2767	4.682
Office	66	0.75248	0.38204	5.6906
Outdoor	67	0.73028	0.34076	5.0959


==> data-msrc-AP.txt <==
# data-msrc-AP
# Missing ratio          FAIE        MC         SLRM        MRV       LEML       DLST
0                        0.334      0.235      0.386       0.372      0.238      0.402
0.2                      0.316      0.221      0.373       0.366      0.224      0.397
0.4                      0.285      0.206      0.364       0.358      0.218      0.392
0.6                      0.237      0.188      0.358       0.346      0.205      0.385
0.7                      0.230      0.180      0.347       0.339      0.196      0.374
0.8                      0.226      0.174      0.306       0.321      0.183      0.368
0.9                      0.183      0.162      0.278       0.286      0.155      0.342


==> data-msrc-F1.txt <==
# data-msrc-F1
# Missing ratio          FAIE        MC         SLRM        MRV       LEML       DLST
0                        0.346      0.254      0.448       0.446      0.357      0.473
0.2                      0.315      0.235      0.428       0.437      0.345      0.462
0.4                      0.290      0.224      0.416       0.402      0.320      0.448
0.6                      0.268      0.183      0.405       0.384      0.296      0.436
0.7                      0.251      0.172      0.387       0.373      0.285      0.429
0.8                      0.246      0.165      0.372       0.361      0.276      0.420
0.9                      0.239      0.154      0.365       0.354      0.263      0.416


==> person.txt <==
1
9
10
14
17
21
22
23
25
27
30
32
35
38
41
43
48
50
51
55
58
59
66
69
73
76
81
83
85
89
90
96
97
101
104
105
110
111
113
124
125
126
127
128
129
131
133
137
138
139
144
146
150
151
155
159
162
163
164
165
166
168
169
170
171
173
174
177
178
181
182
185
188
190
191
192
193
194
200
201
202
205
206
210
212
218
220
222
223
226
229
230
231
232
237
238
239
240
245
247
248
251
252
257
258
259
264
265
269
271
272
275
276
278
279
280
282
283
285
286
287
288
291
293
297
298
299
302
305
308
310
315
319
320
321
322
323
328
330
331
337
338
339
341
342
346
348
352
356
358
359
364
367
368
369
372
374
377
378
382
386
388
392
393
394
405
406
407
409
410
411
413
414
419
421
422
423
428
429
433
434
435
437
438
443
444
445
446
447
448
449
453
455
456
457
458
463
467
468
470
476
477
479
480
482
483
485
490
493
497
498
499
500
502
504
506
507
515
516
517
518
520
523
524
525
526
527
530
531
532
534
535
536
538
539
541
545
546
547
554
555
562
566
567
570
578
579
583
586
587
589
591
594
597
602
604
606
607
612
613
615
616
617
621
623
624
625
626
628
629
630
633
634
638
639
641
642
643
644
648
649
652
654
655
662
664
666
670
677
683
684
687
688
690
692
693
694
695
696
697
701
702
704
709
715
717
719
723
726
727
731
733
734
735
739
742
744
750
752
753
755
758
760
762
765
766
769
770
777
781
782
783
784
786
793
797
798
799
802
805
806
807
810
812
814
816
819
828
829
834
836
839
842
843
847
848
851
854
855
856
858
859
860
861
862
865
866
869
870
874
878
879
883
885
886
891
892
895
898
901
902
903
904
906
907
909
910
911
913
915
916
918
920
922
924
926
927
930
937
939
940
942
943
944
948
949
952
955
956
959
966
967
969
971
975
978
979
981
982
984
986
987
988
990
991
996
999
1001
1006
1011
1014
1017
1020
1021
1024
1026
1028
1031
1033
1035
1036
1037
1038
1040
1042
1047
1050
1055
1057
1060
1061
1063
1064
1065
1066
1067
1071
1072
1076
1079
1084
1085
1086
1091
1092
1095
1096
1097
1099
1101
1105
1108
1109
1113
1116
1118
1125
1129
1133
1137
1140
1141
1145
1147
1150
1151
1152
1155
1157
1159
1164
1165
1167
1168
1169
1170
1171
1173
1175
1177
1180
1183
1185
1186
1198
1201
1206
1210
1212
1219
1220
1221
1222
1224
1227
1228
1229
1234
1236
1238
1240
1241
1242
1243
1244
1245
1248
1251
1253
1254
1256
1259
1261
1265
1266
1267
1269
1271
1272
1279
1281
1282
1284
1287
1292
1296
1297
1298
1301
1303
1304
1307
1309
1310
1311
1315
1319
1320
1325
1327
1329
1330
1333
1336
1337
1340
1342
1346
1347
1350
1351
1352
1353
1354
1357
1358
1362
1363
1366
1368
1370
1372
1376
1378
1382
1388
1390
1392
1393
1396
1403
1405
1406
1408
1409
1411
1412
1414
1417
1419
1420
1421
1423
1424
1426
1427
1429
1430
1431
1434
1435
1437
1438
1445
1446
1447
1448
1450
1451
1452
1454
1455
1456
1459
1460
1463
1469
1472
1473
1474
1475
1476
1479
1480
1482
1484
1485
1493
1495
1496
1498
1499
1501
1502
1503
1504
1506
1509
1510
1511
1514
1516
1521
1523
1524
1526
1531
1532
1533
1536
1537
1538
1542
1544
1548
1554
1557
1558
1561
1563
1564
1566
1569
1570
1571
1572
1575
1577
1579
1580
1581
1583
1585
1586
1593
1594
1596
1600
1601
1603
1606
1608
1611
1615
1617
1619
1620
1622
1624
1625
1626
1627
1628
1629
1630
1635
1640
1644
1646
1649
1651
1652
1654
1656
1657
1664
1667
1668
1678
1682
1686
1689
1690
1691
1692
1696
1703
1705
1706
1709
1710
1711
1712
1717
1720
1721
1722
1723
1725
1726
1727
1728
1729
1730
1731
1735
1743
1748
1749
1754
1756
1757
1758
1759
1760
1766
1769
1772
1775
1776
1781
1784
1785
1789
1791
1792
1793
1794
1795
1797
1799
1800
1801
1802
1805
1806
1807
1808
1809
1810
1812
1819
1823
1828
1830
1831
1832
1833
1836
1837
1839
1841
1843
1849
1850
1854
1856
1857
1861
1864
1866
1881
1883
1886
1887
1889
1891
1893
1894
1899
1902
1903
1904
1914
1916
1918
1920
1921
1923
1927
1930
1932
1935
1938
1941
1942
1943
1944
1945
1946
1947
1950
1953
1958
1963
1968
1969
1974
1975
1977
1978
1979
1980
1986
1988
1989
1992
1993
1998
1999
2000
2008
2010
2012
2016
2018
2022
2024
2026
2030
2031
2040
2041
2050
2051
2055
2060
2061
2062
2065
2069
2071
2072
2074
2077
2079
2082
2087
2090
2091
2096
2097
2104
2105
2108
2110
2111
2114
2116
2117
2119
2120
2121
2137
2141
2142
2144
2145
2149
2156
2159
2163
2164
2168
2169
2170
2171
2172
2174
2176
2180
2183
2185
2186
2187
2189
2190
2193
2194
2195
2203
2204
2207
2211
2213
2214
2219
2220
2221
2223
2224
2226
2229
2230
2233
2235
2238
2239
2241
2242
2244
2246
2250
2252
2254
2256
2261
2262
2265
2269
2272
2273
2277
2281
2283
2285
2288
2290
2293
2294
2295
2296
2298
2301
2302
2306
2307
2311
2314
2317
2324
2325
2326
2329
2331
2332
2337
2341
2342
2344
2360
2361
2362
2363
2365
2367
2370
2372
2378
2379
2382
2384
2385
2387
2394
2397
2398
2399
2401
2402
2403
2405
2409
2410
2413
2416
2419
2421
2425
2426
2428
2429
2433
2434
2438
2443
2444
2446
2448
2450
2455
2458
2459
2460
2463
2469
2472
2475
2476
2477
2481
2483
2488
2491
2497
2498
2499
2501
2503
2504
2509
2511
2514
2515
2516
2518
2520
2522
2524
2528
2529
2531
2533
2538
2539
2540
2542
2545
2550
2551
2554
2555
2558
2561
2562
2563
2564
2565
2566
2570
2572
2573
2575
2582
2584
2585
2587
2588
2589
2591
2595
2596
2602
2604
2607
2611
2613
2614
2620
2624
2625
2626
2631
2632
2633
2636
2637
2639
2641
2643
2649
2651
2652
2655
2656
2657
2658
2660
2662
2668
2669
2671
2673
2674
2675
2678
2686
2687
2689
2691
2692
2693
2694
2696
2700
2701
2705
2710
2711
2712
2713
2714
2715
2719
2723
2726
2727
2728
2729
2730
2731
2735
2739
2741
2742
2744
2746
2748
2750
2751
2755
2756
2759
2761
2767
2768
2773
2776
2780
2781
2786
2788
2789
2790
2792
2795
2797
2798
2803
2804
2806
2807
2813
2815
2819
2821
2823
2824
2826
2827
2830
2832
2834
2838
2841
2842
2846
2855
2856
2857
2858
2859
2860
2863
2864
2865
2867
2870
2872
2874
2877
2878
2879
2881
2883
2884
2885
2886
2888
2889
2895
2897
2899
2901
2904
2905
2909
2911
2912
2913
2914
2915
2916
2918
2920
2921
2925
2927
2931
2932
2933
2935
2939
2940
2945
2950
2951
2954
2958
2960
2962
2964
2965
2971
2972
2974
2975
2976
2981
2982
2987
2988
2990
2992
2993
2999
3002
3003
3012
3016
3017
3018
3020
3022
3023
3024
3025
3026
3027
3029
3031
3034
3035
3036
3039
3041
3042
3044
3049
3052
3057
3058
3063
3064
3065
3070
3075
3077
3078
3079
3081
3084
3086
3088
3089
3091
3100
3102
3104
3106
3107
3115
3118
3121
3122
3123
3124
3129
3132
3134
3138
3139
3140
3145
3147
3150
3151
3153
3159
3160
3162
3167
3170
3172
3173
3175
3179
3181
3182
3185
3187
3188
3189
3191
3193
3196
3197
3198
3205
3206
3210
3213
3217
3218
3220
3222
3224
3225
3226
3228
3232
3234
3235
3236
3237
3245
3247
3249
3252
3253
3259
3260
3261
3263
3270
3276
3278
3280
3282
3284
3289
3290
3292
3295
3296
3298
3301
3303
3304
3305
3309
3311
3313
3314
3320
3323
3324
3327
3328
3329
3331
3335
3340
3341
3344
3346
3350
3352
3355
3360
3362
3367
3368
3369
3373
3376
3378
3380
3382
3383
3385
3386
3388
3390
3391
3395
3396
3397
3399
3403
3406
3407
3412
3414
3416
3417
3418
3422
3423
3424
3426
3427
3429
3431
3433
3434
3435
3436
3450
3453
3454
3455
3459
3462
3465
3466
3468
3469
3470
3473
3475
3479
3482
3483
3484
3485
3486
3487
3492
3494
3496
3501
3503
3505
3510
3512
3515
3517
3518
3520
3521
3527
3528
3529
3530
3531
3534
3536
3538
3539
3541
3542
3543
3548
3550
3553
3556
3557
3558
3562
3566
3567
3573
3575
3576
3577
3578
3579
3580
3581
3583
3584
3585
3589
3590
3592
3595
3600
3601
3602
3603
3610
3611
3612
3613
3616
3617
3618
3619
3621
3625
3628
3631
3633
3638
3641
3643
3644
3645
3648
3649
3650
3651
3654
3655
3659
3662
3663
3664
3665
3669
3670
3677
3678
3680
3685
3688
3690
3691
3694
3696
3699
3700
3701
3703
3706
3707
3708
3711
3717
3720
3723
3725
3731
3732
3733
3734
3735
3736
3737
3739
3740
3742
3745
3746
3747
3749
3751
3759
3760
3762
3764
3765
3768
3769
3771
3779
3780
3781
3789
3794
3795
3797
3810
3811
3815
3817
3819
3820
3824
3825
3826
3827
3829
3831
3833
3838
3839
3847
3849
3851
3853
3855
3856
3858
3859
3860
3863
3865
3867
3868
3869
3875
3877
3879
3880
3884
3889
3891
3893
3896
3897
3899
3903
3910
3913
3915
3922
3923
3927
3929
3932
3938
3939
3942
3943
3944
3945
3946
3948
3951
3952
3953
3955
3959
3960
3961
3963
3966
3968
3970
3972
3973
3974
3975
3976
3978
3981
3986
3989
3992
3994
3995
3996
4000
4001
4006
4008
4010
4012
4014
4016
4017
4019
4020
4028
4030
4031
4033
4039
4041
4042
4043
4046
4047
4049
4051
4054
4058
4060
4063
4064
4065
4067
4068
4072
4073
4074
4075
4077
4084
4085
4089
4090
4091
4092
4094
4098
4099
4101
4103
4109
4110
4111
4112
4117
4118
4121
4122
4125
4126
4127
4128
4132
4133
4136
4137
4138
4141
4142
4144
4145
4154
4158
4162
4167
4168
4169
4170
4173
4175
4177
4179
4183
4191
4195
4197
4198
4201
4205
4207
4208
4209
4210
4213
4214
4219
4223
4224
4225
4229
4230
4231
4232
4237
4238
4243
4244
4245
4246
4248
4249
4257
4258
4259
4260
4265
4266
4268
4269
4270
4273
4275
4276
4279
4281
4285
4287
4288
4289
4291
4292
4294
4296
4297
4298
4299
4301
4304
4305
4309
4311
4317
4321
4322
4323
4324
4327
4328
4329
4330
4334
4336
4339
4342
4344
4346
4355
4356
4357
4359
4360
4361
4363
4366
4370
4372
4378
4380
4381
4384
4387
4389
4392
4393
4395
4397
4402
4404
4408
4410
4412
4414
4417
4418
4420
4424
4426
4428
4433
4435
4437
4438
4440
4444
4447
4449
4454
4456
4457
4459
4463
4464
4465
4466
4469
4470
4471
4475
4476
4478
4479
4480
4481
4482
4485
4487
4491
4494
4495
4496
4497
4499
4505
4508
4509
4511
4512
4515
4516
4517
4518
4520
4523
4528
4530
4534
4535
4536
4537
4538
4542
4545
4547
4553
4557
4561
4562
4563
4564
4568
4569
4571
4573
4574
4580
4588
4589
4590
4595
4598
4599
4601
4604
4605
4607
4609
4611
4619
4622
4629
4630
4631
4637
4639
4640
4641
4642
4647
4648
4650
4653
4656
4660
4661
4662
4665
4666
4667
4668
4672
4673
4676
4679
4685
4686
4687
4690
4692
4693
4694
4697
4698
4699
4703
4704
4706
4707
4709
4712
4713
4715
4716
4718
4721
4722
4723
4725
4726
4727
4728
4731
4732
4738
4739
4740
4742
4744
4745
4749
4750
4753
4756
4760
4761
4762
4765
4766
4769
4770
4771
4779
4782
4788
4789
4790
4791
4795
4796
4797
4800
4801
4803
4804
4807
4810
4811
4812
4815
4819
4822
4826
4828
4830
4831
4832
4834
4835
4840
4844
4846
4852
4855
4857
4859
4864
4868
4870
4872
4874
4877
4879
4882
4884
4886
4889
4893
4894
4897
4898
4899
4900
4902
4904
4908
4913
4916
4917
4918
4920
4922
4923
4925
4927
4928
4930
4931
4932
4934
4935
4937
4939
4941
4943
4944
4946
4947
4950
4953
4954
4959
4964
4968
4971
4976
4977
4978
4985
4987
4990
4994
4995
5002
5005
5009
5012
5014
5017
5019
5024
5025
5027
5029
5031
5035
5036
5037
5039
5040
5041
5042
5045
5049
5052
5054
5057
5060
5061
5063
5064
5069
5081
5086
5087
5088
5090
5093
5095
5097
5100
5102
5103
5105
5107
5111
5114
5116
5117
5118
5119
5120
5122
5124
5125
5129
5132
5133
5134
5139
5140
5141
5144
5146
5148
5151
5152
5156
5159
5160
5161
5162
5163
5170
5173
5176
5182
5184
5187
5189
5190
5192
5195
5196
5197
5205
5206
5208
5218
5219
5220
5222
5225
5226
5227
5229
5230
5231
5232
5233
5236
5237
5239
5240
5242
5245
5248
5251
5252
5255
5257
5260
5261
5268
5269
5272
5273
5274
5276
5278
5281
5283
5286
5287
5291
5295
5296
5297
5298
5299
5301
5303
5304
5306
5307
5308
5310
5311
5315
5316
5321
5322
5323
5326
5327
5331
5332
5333
5336
5341
5342
5343
5344
5346
5347
5348
5351
5354
5356
5357
5359
5366
5368
5371
5374
5375
5377
5383
5384
5385
5386
5392
5396
5398
5399
5405
5409
5410
5411
5412
5413
5414
5415
5417
5419
5421
5424
5425
5429
5430
5439
5441
5442
5447
5448
5449
5450
5451
5456
5457
5459
5461
5464
5466
5467
5468
5471
5473
5475
5477
5478
5479
5482
5485
5487
5488
5490
5491
5494
5496
5499
5500
5505
5506
5507
5508
5509
5511
5513
5522
5523
5526
5527
5533
5536
5541
5542
5546
5547
5548
5550
5552
5553
5554
5556
5558
5560
5561
5563
5570
5573
5574
5582
5583
5585
5593
5594
5595
5596
5599
5600
5606
5608
5610
5611
5612
5613
5615
5617
5618
5622
5631
5634
5636
5638
5639
5644
5645
5648
5650
5652
5653
5656
5657
5658
5660
5662
5664
5666
5669
5670
5672
5675
5677
5680
5682
5691
5693
5695
5698
5700
5702
5703
5704
5708
5709
5712
5714
5716
5717
5719
5720
5721
5722
5724
5725
5728
5729
5731
5732
5733
5737
5738
5739
5740
5741
5745
5746
5747
5748
5750
5753
5754
5757
5758
5759
5761
5763
5764
5765
5766
5768
5773
5774
5775
5777
5778
5780
5784
5786
5788
5790
5792
5796
5797
5798
5799
5800
5804
5808
5809
5811
5814
5816
5818
5822
5823
5824
5826
5829
5835
5836
5840
5842
5845
5847
5848
5849
5850
5852
5856
5859
5863
5865
5870
5873
5880
5881
5882
5884
5885
5887
5889
5890
5896
5898
5900
5903
5905
5906
5907
5908
5910
5919
5921
5922
5923
5925
5926
5928
5930
5931
5937
5938
5940
5942
5944
5945
5948
5951
5953
5956
5958
5959
5961
5966
5967
5969
5971
5972
5973
5975
5979
5982
5984
5985
5988
5989
5990
5991
5992
5993
5994
6002
6004
6005
6011
6014
6015
6016
6028
6029
6032
6033
6036
6038
6040
6041
6043
6048
6050
6056
6059
6060
6071
6073
6076
6087
6092
6093
6094
6095
6101
6103
6104
6113
6115
6117
6118
6122
6128
6130
6133
6137
6140
6142
6143
6145
6147
6148
6150
6151
6152
6156
6157
6158
6161
6163
6165
6167
6168
6169
6171
6172
6175
6176
6177
6178
6179
6180
6185
6186
6187
6192
6193
6195
6198
6199
6200
6207
6209
6210
6213
6221
6225
6226
6229
6233
6235
6236
6237
6238
6239
6240
6243
6248
6255
6257
6259
6266
6272
6273
6274
6276
6282
6284
6285
6286
6287
6288
6289
6292
6296
6300
6307
6310
6312
6313
6317
6320
6322
6327
6332
6333
6334
6339
6340
6341
6344
6346
6351
6352
6355
6360
6361
6364
6365
6368
6369
6370
6373
6376
6378
6380
6381
6384
6387
6390
6391
6392
6395
6398
6399
6401
6403
6407
6409
6413
6414
6416
6426
6427
6428
6431
6432
6433
6440
6442
6444
6445
6446
6450
6452
6453
6455
6459
6460
6463
6464
6465
6469
6471
6475
6476
6477
6481
6482
6483
6486
6487
6488
6489
6490
6492
6493
6497
6503
6505
6506
6508
6514
6517
6519
6521
6526
6527
6529
6531
6532
6536
6539
6540
6542
6544
6546
6550
6551
6552
6559
6560
6561
6563
6566
6567
6572
6574
6576
6577
6578
6580
6583
6584
6585
6586
6587
6588
6591
6592
6594
6598
6599
6602
6607
6608
6609
6610
6611
6612
6613
6614
6615
6616
6617
6618
6620
6621
6623
6624
6625
6626
6629
6631
6633
6637
6644
6645
6646
6647
6648
6656
6658
6659
6661
6662
6663
6664
6666
6667
6668
6669
6670
6672
6677
6682
6686
6690
6692
6693
6695
6696
6697
6698
6699
6703
6705
6707
6709
6710
6713
6714
6718
6722
6727
6729
6731
6732
6735
6737
6738
6739
6742
6744
6746
6748
6753
6757
6762
6764
6766
6767
6768
6771
6772
6775
6777
6779
6780
6782
6783
6784
6786
6787
6788
6789
6792
6793
6796
6797
6800
6802
6803
6804
6808
6809
6810
6811
6821
6823
6824
6830
6833
6835
6836
6838
6840
6841
6843
6847
6850
6854
6855
6856
6857
6858
6861
6862
6863
6864
6866
6868
6872
6873
6874
6875
6876
6879
6880
6882
6885
6887
6891
6894
6896
6897
6898
6901
6903
6904
6905
6906
6908
6910
6911
6912
6915
6919
6920
6921
6924
6926
6927
6932
6934
6936
6938
6939
6941
6943
6945
6948
6950
6951
6954
6956
6957
6958
6959
6963
6964
6965
6968
6975
6981
6982
6983
6986
6987
6988
6989
6990
7000
7004
7005
7007
7016
7017
7019
7020
7023
7028
7031
7032
7034
7035
7036
7040
7043
7044
7045
7046
7048
7049
7051
7052
7053
7054
7059
7060
7073
7079
7080
7081
7083
7093
7103
7108
7109
7110
7112
7114
7117
7119
7120
7121
7122
7124
7126
7127
7128
7129
7134
7136
7137
7138
7139
7140
7147
7148
7150
7151
7153
7154
7157
7159
7161
7163
7167
7169
7170
7172
7173
7175
7176
7178
7179
7181
7182
7184
7186
7187
7189
7195
7200
7203
7206
7207
7208
7213
7214
7216
7220
7227
7228
7232
7234
7235
7236
7237
7243
7244
7251
7252
7253
7256
7260
7261
7266
7267
7268
7270
7271
7276
7277
7281
7284
7292
7293
7296
7298
7301
7303
7305
7306
7307
7308
7310
7313
7314
7316
7317
7318
7319
7320
7321
7324
7325
7328
7330
7332
7333
7336
7338
7339
7341
7342
7345
7346
7347
7349
7350
7352
7354
7355
7358
7359
7360
7368
7369
7371
7375
7378
7379
7381
7382
7388
7392
7393
7395
7398
7400
7404
7405
7408
7410
7412
7413
7414
7415
7420
7423
7428
7436
7438
7442
7444
7445
7446
7447
7448
7449
7457
7466
7469
7471
7475
7476
7480
7482
7483
7484
7493
7496
7497
7498
7500
7501
7508
7509
7511
7514
7520
7522
7526
7531
7532
7535
7540
7543
7547
7552
7553
7554
7558
7559
7563
7566
7567
7568
7570
7571
7572
7573
7576
7577
7578
7579
7580
7582
7583
7584
7586
7589
7590
7592
7593
7594
7595
7598
7605
7606
7609
7610
7611
7616
7618
7619
7620
7623
7625
7627
7628
7629
7631
7634
7636
7639
7645
7646
7647
7648
7649
7651
7652
7653
7656
7657
7658
7660
7668
7669
7675
7676
7683
7687
7689
7690
7694
7695
7697
7699
7700
7701
7706
7709
7712
7714
7718
7719
7723
7725
7726
7727
7728
7735
7739
7744
7745
7746
7748
7750
7751
7752
7755
7756
7759
7760
7761
7763
7766
7768
7769
7770
7777
7778
7780
7782
7783
7785
7786
7789
7793
7795
7797
7799
7801
7808
7809
7810
7811
7813
7814
7815
7816
7817
7821
7822
7830
7835
7836
7841
7846
7849
7856
7858
7860
7861
7862
7871
7872
7874
7877
7878
7882
7884
7887
7888
7889
7891
7892
7895
7896
7897
7901
7902
7903
7904
7910
7911
7912
7913
7915
7917
7919
7927
7928
7929
7931
7932
7940
7941
7942
7943
7944
7945
7946
7948
7951
7953
7955
7957
7961
7962
7963
7964
7965
7966
7967
7969
7970
7971
7972
7975
7977
7978
7979
7981
7983
7984
7985
7986
7987
7988
7992
7994
7996
7997
7998
8002
8003
8008
8010
8013
8014
8018
8019
8022
8023
8024
8026
8027
8033
8034
8035
8038
8039
8040
8041
8042
8043
8045
8046
8048
8050
8052
8053
8058
8059
8069
8070
8072
8073
8074
8077
8079
8080
8081
8082
8083
8086
8088
8091
8094
8096
8099
8102
8103
8104
8105
8108
8110
8111
8120
8122
8124
8125
8126
8127
8128
8130
8131
8132
8137
8139
8142
8146
8147
8152
8157
8160
8163
8164
8170
8171
8172
8175
8177
8178
8180
8183
8188
8190
8192
8195
8196
8199
8201
8204
8205
8207
8209
8211
8215
8216
8217
8218
8219
8220
8224
8225
8230
8231
8232
8233
8234
8237
8238
8239
8241
8245
8248
8249
8253
8255
8256
8259
8261
8263
8264
8265
8271
8272
8276
8277
8278
8279
8281
8284
8285
8287
8288
8293
8294
8301
8302
8303
8307
8309
8312
8313
8314
8315
8321
8325
8327
8332
8341
8350
8354
8360
8362
8363
8367
8368
8369
8374
8376
8377
8381
8382
8383
8385
8387
8390
8391
8392
8396
8397
8398
8399
8400
8402
8406
8407
8410
8411
8413
8418
8430
8433
8436
8437
8439
8444
8445
8446
8449
8451
8452
8453
8455
8458
8460
8461
8463
8464
8467
8469
8470
8474
8475
8480
8482
8485
8487
8491
8496
8501
8503
8505
8509
8510
8513
8514
8520
8526
8528
8529
8531
8537
8538
8540
8541
8548
8550
8551
8559
8560
8562
8566
8567
8569
8573
8574
8576
8577
8578
8579
8582
8583
8585
8587
8592
8593
8596
8597
8602
8603
8604
8605
8612
8616
8617
8618
8619
8623
8625
8628
8629
8634
8638
8641
8642
8644
8647
8648
8652
8663
8664
8665
8666
8669
8676
8678
8681
8682
8686
8689
8690
8692
8694
8698
8699
8700
8701
8702
8704
8706
8708
8711
8718
8719
8721
8726
8728
8731
8734
8738
8739
8740
8742
8744
8745
8748
8751
8752
8758
8762
8765
8766
8768
8769
8771
8774
8775
8778
8780
8785
8786
8794
8795
8797
8801
8802
8804
8805
8807
8808
8810
8812
8813
8816
8817
8818
8820
8824
8828
8829
8833
8836
8838
8839
8844
8845
8852
8857
8862
8864
8865
8867
8868
8869
8872
8876
8879
8882
8884
8886
8891
8892
8894
8895
8897
8899
8900
8901
8902
8907
8911
8915
8916
8918
8920
8921
8922
8928
8931
8932
8941
8943
8944
8945
8946
8952
8953
8957
8960
8961
8963
8964
8965
8974
8975
8979
8983
8990
8993
8996
9000
9003
9005
9012
9013
9014
9017
9020
9022
9023
9024
9028
9034
9036
9040
9041
9043
9044
9045
9046
9047
9049
9052
9064
9067
9068
9069
9073
9074
9075
9077
9078
9079
9084
9087
9089
9091
9092
9101
9102
9110
9114
9115
9119
9122
9123
9124
9125
9127
9128
9130
9136
9139
9141
9143
9145
9149
9152
9153
9160
9161
9164
9165
9171
9174
9180
9184
9193
9197
9201
9202
9207
9208
9209
9214
9219
9223
9224
9228
9229
9230
9231
9236
9237
9238
9239
9240
9241
9242
9248
9251
9253
9258
9259
9263
9273
9274
9277
9283
9284
9286
9287
9288
9290
9291
9292
9294
9295
9296
9297
9299
9303
9304
9306
9308
9311
9312
9314
9316
9317
9318
9320
9322
9327
9328
9330
9331
9332
9336
9342
9343
9344
9345
9349
9352
9358
9361
9362
9363
9364
9368
9369
9370
9374
9375
9376
9377
9380
9382
9391
9393
9394
9402
9407
9410
9411
9412
9413
9414
9415
9418
9420
9421
9423
9424
9425
9428
9430
9433
9434
9436
9437
9440
9441
9448
9452
9456
9460
9468
9469
9473
9475
9477
9478
9479
9481
9482
9487
9490
9493
9494
9496
9497
9498
9499
9500
9504
9505
9511
9512
9514
9517
9518
9520
9524
9525
9526
9529
9531
9532
9534
9535
9536
9537
9539
9541
9542
9546
9547
9548
9551
9554
9556
9557
9558
9559
9561
9563
9564
9565
9567
9568
9573
9574
9577
9578
9579
9583
9585
9590
9591
9593
9595
9596
9599
9600
9601
9603
9609
9610
9611
9612
9613
9614
9617
9618
9622
9626
9628
9633
9638
9641
9647
9648
9649
9651
9653
9654
9655
9656
9657
9659
9660
9661
9665
9666
9668
9671
9673
9674
9676
9680
9684
9687
9691
9693
9696
9697
9698
9703
9704
9708
9711
9712
9713
9714
9715
9717
9718
9721
9722
9726
9728
9730
9732
9734
9736
9738
9739
9741
9744
9747
9750
9754
9755
9756
9762
9766
9767
9768
9773
9776
9779
9780
9781
9782
9783
9789
9792
9796
9798
9800
9802
9803
9804
9806
9809
9812
9813
9822
9828
9840
9841
9843
9844
9845
9847
9848
9850
9851
9853
9854
9857
9859
9867
9868
9869
9871
9874
9877
9878
9879
9880
9881
9882
9885
9890
9892
9895
9900
9901
9902
9903
9910
9915
9917
9918
9926
9930
9931
9935
9937
9941
9942
9944
9946
9947
9948
9949
9950
9951
9954
9957
9958
9960
9962


==> sheep.txt <==
62
107
175
176
225
233
244
376
416
451
458
475
574
581
588
596
627
654
676
779
789
820
875
884
900
925
992
1191
1271
1310
1344
1416
1477
1594
1598
1625
1645
1661
1671
1714
1733
1734
1750
1852
1872
2033
2121
2133
2137
2209
2263
2267
2330
2338
2452
2593
2615
2618
2648
2683
2802
2845
2873
2882
2963
2986
3025
3050
3069
3087
3152
3161
3170
3190
3241
3318
3366
3382
3471
3593
3595
3681
3698
3705
3714
3874
3914
4072
4239
4312
4357
4423
4490
4527
4582
4610
4617
4642
4646
4669
4768
4774
4827
4842
4854
4954
4969
5001
5058
5137
5147
5164
5223
5288
5319
5324
5363
5395
5469
5578
5795
5886
5915
5916
5947
5964
6128
6136
6217
6247
6251
6491
6534
6557
6678
6679
6815
6832
6833
6837
6899
6944
7028
7048
7076
7165
7217
7230
7402
7440
7444
7462
7534
7596
7621
7859
7894
8116
8150
8187
8192
8215
8223
8292
8333
8334
8342
8343
8344
8349
8592
8598
8618
8685
8795
8871
8912
8920
8942
8992
9031
9169
9227
9271
9320
9349
9417
9451
9569
9700
9816
9818
9842
9861
9945

